A Semi-Definite Programming Approach to Robust Adaptive MPC under State Dependent Uncertainty

We propose an Adaptive MPC framework for uncertain linear systems to achieve robust satisfaction of state and input constraints. The uncertainty in the system is assumed additive, state dependent, and globally Lipschitz with a known Lipschitz constant. We use a non-parametric technique for online identification of the system uncertainty by approximating its graph via envelopes defined by quadratic constraints. At any given time, by solving a set of convex optimization problems, the MPC controller guarantees robust constraint satisfaction for the closed loop system for all possible values of system uncertainty modeled by the envelope. The uncertainty envelope is refined with data using Set Membership Methods. We highlight the efficacy of the proposed framework via a detailed numerical example.

==> Review7679.txt <==
Reviewer 7 of ECC'20 submission 369

Comments to the author
======================

This paper considers control of a linear system subject to
additive non-linear state dependant uncertainty. The paper
proposes a method to adaptively approximate the
state-dependent uncertainty with a convex set (ellipsoid)
using quadratic constraints. The control law is then
developed by solving a receding horizon optimization
problem which ensures constraint satisfaction for all
uncertainty realizations within the convex bound. It
optimizes over an affine feedback policy. The proposed
method is shown to be recursively feasible and a simple
example is given.

The topic is of interest and certainly relevant to the
conference. The approach for constructing the sets appears
to be novel although this mostly comes from the reference
[19] which is another paper by the same authors, hence the
main contribution here is to apply this approach to
state-dependent Lipshitz bounded uncertainty on linear
systems and then show how this can be incorporated into
existing robust MPC methods to get a recursively feasible
algorithm.

Some comments/questions for the authors:

I found the notation in the paper confusing and hard to
follow in places, especially the p,q in Section IV that
have subscripts in time and superscript to reflect
dependence. In addition, it may be easier for the reader if
certain notation common was explained near the start of
paper e.g. I_n, S_{++}^n.

There appears to be a typo in Proposition 2 (and it's
proof). I presume it is meant to be
\mathcal{D}(\tilde{x}_{t2}) \subseteq
\mathcal{D}(\tilde{x}_{t1}).

The use of the "s-procedure" to obtain the ellipsoid
approximations could be better referenced/explained. It is
difficult for the reader to have context when reading, for
example, Proposition 3.

How are the polyhedral outer approximations
\mathcal{P}^d(X_{k|t}) of the ellipsoids calculated?

It may make the start of Section IV B clearer if the
restricting to an affine disturbance feedback policy was
better motivated by linking back to point ii mentioned at
the end of section II.

Does the example uncertainty relate to a physical
application or is it arbitrary? 

How is the polyhedral calculated in the example? How
complex does it become? 

It would be interesting to see some mention of the
computational aspects of Algorithm 1. Is solving the SPD
for determining the set E^d the most expensive part of the
algorithm or is it calculating terminal set or solving the
MPC control law?
